Optimizing CAD Models with Latent Space Manipulation

When it comes to the optimization of CAD models in the automation domain, neural networks currently play only a minor role. Optimizing abstract features such as automation capability is challenging, since they can be very difficult to simulate, are too complex for rule-based systems, and also have little to no data available for machine-learning methods. On the other hand, image manipulation methods that can manipulate abstract features in images such as StyleCLIP have seen much success. They rely on the latent space of pretrained generative adversarial networks, and could therefore also make use of the vast amount of unlabeled CAD data. In this paper, we show that such an approach is also suitable for optimizing abstract automation-related features of CAD parts. We achieved this by extending StyleCLIP to work with CAD models in the form of voxel models, which includes using a 3D StyleGAN and a custom classifier. Finally, we demonstrate the ability of our system for the optimiziation of automation-related features by optimizing the grabability of various CAD models. This is an open access article under the CC BY-NC-ND license (http://creativecommons.org/licenses/by-nc-nd/4.0/) Peer review under the responsibility of the scientific committee of the 33rd CIRP Design Conference.

==> Updated_Detailed_Response_to_Reviewers.txt.txt <==
Reviewer: The authors have addressed most of my concerns. There are still some minor formatting issues that need to be taken care of before final submission.

Authors:
Dear Reviewer, we'd like to apologize for the formatting issues. Our work now fully complies with the word template given by CIRP.

Obviously there was a problem with our LaTeX Editor, who failed to compile the paper correctly. 
After comparing it to the word template the mistake was first noticed. We have now switched to another editor, and the paper now matches the word template.
Additionally, we have also updated the bibliography formatting, corrected the conference title, removed the page numbering and added the zip codes for our affiliations.

Best regards.


